UNO-DST: Leveraging Unlabelled Data in Zero-Shot Dialogue State Tracking

Previous zero-shot dialogue state tracking (DST) methods only apply transfer learning, ignoring unlabelled data in the target domain. We transform zero-shot DST into few-shot DST by utilising such unlabelled data via joint and self-training methods. Our method incorporates auxiliary tasks that generate slot types as inverse prompts for main tasks, creating slot values during joint training. Cycle consistency between these two tasks enables the generation and selection of quality samples in unknown target domains for subsequent fine-tuning. This approach also facilitates automatic label creation, thereby optimizing the training and fine-tuning of DST models. We demonstrate this method's effectiveness on general language models in zero-shot scenarios, improving average joint goal accuracy by 8% across all domains in MultiWOZ.

==> EMNLP_review.txt <==
EMNLP Reviewer 1; Soundness 2; Excitement 3; Reproducibility 4

Reasons To Reject:
The most critical part of the method is not thoroughly justified and elaborated, which prevents reviewer from evaluating how practicable and effective the proposed method is, e.g., selecting proper samples by aligning original slot types and generated slot types is the foundation for both auxiliary task and self-training, however, there is the possibility that even predicted slot values are wrong (uncorrected boundary, misinterpreted outside or none type, etc.), original slot types are the same as generated slot types. If this problem is true, how about the ratio and how to solve it. The paper lacks in-depth experiments and analyses.
The paper does not states clearly how the approach improve the zero-shot performance or why it work. Here only for instance, this method may not contribute evenly for ordinary seen slot types and rare unseen slot types , hard sample ( hard slot types ) improvement or slot types group analysis could be a help for understanding the improvement mechanism.
Only do experiments on a single dataset, making the generalization and effectiveness of the method less convincing.
The method does not compare with some pre-trained ToD SOTA baselines, like TOD-BERT, which was pre-trained on task-oriented dialogue corpus and exhibits excellent zero-shot DST capability.
Do not introduce human evaluation to evaluating new generate slot types and usability
Questions For The Authors:
Could you provide detailed error case analyses for selection samples for self-training, where original slot types are the same as generated slot types.

Response to Reviewer 1: 
We extend our gratitude to the reviewer for the comprehensive reviewer TiCy and wish to provide a response to their queries.

Q: The most critical part of the method is not thoroughly justified and elaborated, for example, whether the chosen data potentially contain incorrect predicted slot values after data selection.

A: Regarding the first concern, the answer is yes.  We reiterate that our data selection strategy is rooted in cycle consistency, and does not target perfectly clean data such that all slot values are accurate. In Section 3.5 (Lines 300-303), we stated that “zero-shot DST can always be converted into a few-shot DST by selecting good samples from self-generated slot values for fine-tuning, while cycle consistency cannot ensure 100% correct data selection”. Instead, our focus is to create pseudo labels by identifying samples with improved slot value predictions for fine-tuning during the self-training phase. These selected samples may contain errors, including erroneous slot value and slot type predictions, but we show that this drawback is largely mitigated by two lines of reasoning present in the paper:

1. **Oracle Results and Cycle Consistency:** In Section 3.5, we present Oracle results by fine-tuning with perfect data samples from the target domain that satisfy both “cycle consistency” and “precise slot value predictions”, as noted by the reviewer. These results, tabulated in Table 1, serve as benchmarks, showcasing significantly improved performance from the data selection strategy. 
2. **Error Mitigation:** We have already integrated methods to tackle error reduction in data selection. a) During joint training, the auxiliary task (involving slot type prediction) is trained using masked ground-truth slot values, crucially not the predicted ones. This enhances the auxiliary task's ability to identify slot types, even with masked dialogue history. This proficiency transfers to the target domain during self-training, contributing to effective data selection. b) Furthermore, our auxiliary task's focus on slot type prediction, relatively easier than predicting slot values, is evidenced by training results, demonstrating that our auxiliary task outperforms the main task. We will include an error analysis for the correct and error cases of the selected data samples to make the whole data selection process clearer. We emphasise our commitment to data quality enhancement, even as we acknowledge that cycle consistency doesn't guarantee absolute accuracy. c) Notably, we accept only those data samples where every turn in a conversation adheres to cycle consistency, thereby curbing erroneous samples. As mentioned in our Limitations section, the data quality can be further improved by adding different auxiliary tasks for a better selection.

Q: The paper does not state clearly how the approach improves the zero-shot performance or why it works, for example, the performance for seen and unseen slots.
A: Regarding reviewer TiCy’s second point, our contribution lies in elevating zero-shot DST performance by generating and selecting good samples in the target domain, effectively converting zero-shot into few-shot scenarios. Two key facets substantiate this shift:
1. **Oracle Performance Illustration:** The Oracle results in Table 1 present the impact of using entirely accurate samples in few-shot settings, underscoring significant performance enhancements by fine-tuning with selected data in the target domain.
2. **Margin Sensitivity in Self-Training:** In section 5.2 and Figure 3, our approach's efficacy during self-training is amplified when a substantial margin exists between zero-shot and oracle outcomes. This phenomenon explains the inner workings of our methodology.
In addition, the reviewer’s suggestion of analysing seen and unseen slot accuracy is addressed in Table 4 and Figure 7, where we discuss the performance gap between seen and unseen slots with our proposed strategy in the hotel domain. This discussion will be linked to the self-training in the next version for better understanding.

Q: Why only do experiments on a single dataset and why not include baseline for ToD-BERT.
A: Regarding Points 3 and 4, we acknowledge that MultiWOZ stands as a widely accepted dataset within the realm of zero-shot DST, with numerous zero-shot methodologies evaluated on this singular dataset (e.g. TRADE, TOD-BERT, T5DST ). While the SGD dataset presents an alternative, we acknowledge its distinct evaluation metrics and comparatively lower popularity. We conduct experiments on these datasets and show the results below (Table A and Table B) and the results also show the efficiency of our strategy. While the TOD-BERT baseline is appreciated, our approach and our previous baselines surpass its performance (as stated in the T5DST paper). We will add this beeline to our Table 1 for the camera-ready version.

Q: This paper does not introduce human evaluation to evaluate new generated slot types and usability
A: Addressing Point 5, our introduction of a novel zero-shot DST approach without predefined slot types, enabled by generating new slot types from the auxiliary task, is indeed a pioneering endeavour. To the best of our knowledge, we introduced in Appendix 3.1 from line 842 to line 849, with Figure 6 and the results of the generated new slot types are shown in Table 3. Though not the main contribution of this work, we encourage future research to delve deeper into this area. For our next version, we will connect the discussion and appendix in a closer format.


**Result on UNO-DST with SGD Dataset**(https://arxiv.org/pdf/1909.05855.pdf)


| Domain     | SGD| SGD |TransferQA|TransferQA| UNO-DST |UNO-DST |
|-----------|-------|-------|-------|-------|--------|--------|
| Domain    | JGA   | AGA   | JGA   | AGA   | JGA    | AGA    |
| Buses     | 9.7   | 50.9  | 15.9  | 63.6  | **37.97**  | **86.91**  |
| Messaging | 10.2  | 20    | 13.3  | 37.9  | **34.7**   | **61.18**  |
| Payment   | 11.5  | 34.8  | **24.7**  | 60.7  | 22.54  | **62.45**  |
| Trains    | 13.6  | 63.5  | 17.4  | 64.9  | **45.59**  | **84.85**  |
| Alarm     | 57.7  | 1.8   | 58.3  | 81.7  | **59.41**  | **90.37**  |
| Average | 20.54 | 34.2 | 25.92 | 61.76 | **40.042** | **77.152** |

Table A. Result for unseen domains in SGD datasets for joint-goal accuracy(JGA) and average-goal accuracy(AGA). The unseen domains are only in testing data and contain no training data. Thus we are only able to test the joint-training strategy for UNO-DST. The best results are shown in bold format.




| Domain      | SGD (JGA) | SGD (AGA) | TransferQA (JGA) | TransferQA (AGA) |UNO-DST-JT(JGA) |UNO-DST-JT (AGA) | UNO-DST-ST (JGA) | UNO-DST-ST (AGA) |
|-------------|--------------|---------------|-------------|--------------|-----------------|------------------|------------------|-------------------|
| Hotels      | 28.9         | 58.2          | 13.5        | 60.1         | 44.77           | 85.63            | **75.88**            | **94.55**             |
| RentalCars  | 8.6          | 48            | 10.8        | 73.8         | 7.51            | 72.88            | 5.38             | **79.44**             |
| Restaurants | 22.8         | 55.8          | 16.3        | 68.9         | 31.8            | 74.73            | **35.86**            | **78.5**              |
| Media       | 18           | 30.8          | 30.2        | 67.5         | 37.01           | 69.66            | **60.04**            | **89.2**              |
| Music       | 15.5         | 39.9          | 8.9         | 62.4         | 11.6            | 54.91            | **19.14**            | **55.45**             |
| **Average5**| 18.76    | 46.54     | 15.94  | 66.54    | 26.538       | 71.562      | **39.26**        | **79.428**        |


Table B. Results for seen domains in SGD datasets for joint-goal accuracy(JGA) and average-goal accuracy(AGA). We conduct both joint training(JT) and self-training(ST) for the seen domains which have both training and testing data for UNO-DST. The best results are shown in bold format.







Messages to the AC: 
We kindly request the area chair to carefully consider the feedback provided by Reviewer “TiCy” while evaluating our paper. We believe it is important to highlight a few concerns we have regarding the reviewer's assessment of our work, as outlined below:

1. With regard to the concerns raised by the reviewer, namely "Whether the self-training can select 100% accurate data samples” and “How does the method work to improve the zero-shot performance," we would like to draw attention to the fact that these points have already been comprehensively addressed in the original manuscript, specifically in sections 3.5 and 5.2. We have elaborated on these matters in our initial response as well.

2. We have reservations about the reviewer's expertise in the domain, given that their confidence score in these assessments does not seem to reflect a deep understanding of the subject matter.

3. The reviewer suggested incorporating a particular baseline, which they appear to regard as the state-of-the-art (SOTA) benchmark. It is important to note that our study has surpassed this baseline's performance, as indicated by several other baselines(T5DST, TransferQA, SD-T5) we have incorporated into our research.

4. We would like to reiterate that we have already addressed the reviewer's developmental suggestion to include an additional dataset. To provide further validation, we have included results from this additional dataset, thereby enhancing the robustness of our findings.

We hope that these clarifications underscore the rigour and comprehensiveness of our work and assist in a fair evaluation of our manuscript.




EMNLP Reviewer 2; Soundness 4; Excitement 3; Reproducibility 3

Reasons To Reject:
The evaluation is currently limited to only one dataset (MultiWOZ). Testing on at least one more dataset would be needed to establish broader validity.
There could be more ablation experiments to analyze the impact of different components more thoroughly (e.g. w/o auxiliary tasks, different selection strategies).
While results are strong, the gains do plateau after 1 round of self-training. More work may be needed to sustain consistent improvements.
The auxiliary task design space could be explored further. Other potential tasks for multi-task learning should be evaluated.
The approach has only been tested on smaller PLMs so far. Scaling up to larger models would help understand limitations.
There is no comparison to semi-supervised or few-shot methods. This would help situate gains.
Certain aspects need more detail like preprocessing of unlabeled data, criteria for self-training stopping, and negative effects.
Questions For The Authors:
Was any preprocessing, data filtering, or weighting used for the unlabelled target data?
What stopping criteria was used for the self-training round - was there a validation set?
Were there any negative effects of the auxiliary task? Could it bias the main task?
Could the approach be extended to a fully zero-resource setting without any slot types?

We sincerely appreciate the reviewer's dedicated efforts in providing valuable feedback. We distil our rebuttal into three aspects: 1) auxiliary tasks 2) the scope of this work and 3) detailed experiment settings:

Q: What is the ablation study for testing the impact of auxiliary tasks? 
A: Regarding **Aspect 1** (NGtM’s Point 2) about the impact of the auxiliary task, we have conducted experiments to compare against the T5DST, which only experimented on the main task for slot value prediction. This provides a meaningful insight into the auxiliary task's contribution as an ablation study and we will make this connection clearer in the next version. 


Q: What is the early stopping strategy for the self-training?
A: Regarding Point 3 and Question 2, concerning the early stopping criteria, we stop self-training when performance gains fall below a predetermined threshold in relation to the preceding round. Our SOTA results were achieved after three rounds of self-training, with a threshold of 1%, as in Table 2. Notably, Table 1 showcases outcomes after just one self-training round to spotlight the strategy's initial efficacy. The early stopping criteria, an area for further refinement, is openly acknowledged in our Limitations section.

Q: Is there any negative effects of the auxiliary that bias the main task?
A: In response to Question 3, we acknowledge the important role of auxiliary tasks in both joint and self-training phases that you raised. We will incorporate a case study outlining the auxiliary tasks' impact. We note that auxiliary task performance consistently surpasses that of the main task, leading to effective data filtering without negative effects.

Q: The evaluation is only limited to one dataset.
A: Shifting to **Aspect 2**, specifically addressing Point 1, MultiWOZ stands as a widely accepted dataset for zero-shot DST, with numerous zero-shot methodologies evaluated on this singular dataset (e.g. TRADE, TOD-BERT, T5DST ). However, we take your suggestion of using alternative datasets such as SGD, which would contribute to broader generalization and our latest results on SGD datasets are shown below in Table A and Table B, which also proves the efficiency of our methods. 

Q: The model is tested on small PLM, can it scale to large models?
A: Addressing Point 5, we opted to utilize the t5-small model for fairness in comparison with prior work. Specifically, in section 6, our method has already been extended to large language models, as evidenced by our experiments on ChatGPT across ICL and conversational paradigms.

Q: Can the results be compared to few-shot or semi-supervised methods?
A: Regarding Point 6, we acknowledge that while our results are compelling for zero-shot DST, they are not in comparison to few-shot methods. The sensitivity arises from the considerable performance increase from a tiny amount of training data (30% JGA increase with 1% of clean few-shot data). Again, the key contribution of our UNO DST is to shift zero-shot problems towards few-shot scenarios. 

Q: The auxiliary task design space could be explored further.
A: As for Point 4, encompassing the extension of our strategy to alternative selection methodologies or diverse auxiliary task designs, we have outlined these considerations in the "Limitations and Future Work" section.

Q: Could the approach be extended to a fully zero-resource setting without any slot types?
A: The answer is yes. Fully zero-shot DST is a novel notion we had briefly introduced in Appendix 3.1 from line 842 to line 849 and the results of the generated new slot types are shown in Table 3. Though not the main contribution of this work, we encourage future research to delve deeper into this area.

Q: What is the pre-processing, data filtering or weights used in this experiment?
A: Transitioning to **Aspect 3**, in addressing Point 7 and Question 1 from the "Questions for the Authors", we adhere to a structured preprocessing protocol outlined in the MultiWOZ dataset. This ensures the selection of zero-shot conversational data within the testing domain. Subsequent steps encompass slot value generation, masking, and slot-type predictions. Our data filtering hinges on the alignment of predicted and actual slot types, elucidated in section 3.4. Notably, we do not employ specific weighting for selected data, instead, the model is fine-tuned directly on the chosen data for a few additional epochs until convergence. 
Our full experiment settings have been included in Appendix 1 due to space limitations of 8 pages and our anonymous GitHub link on the first page contains key coding scripts for work. We will add cross-reference to the exact part of the appendix to make these procedures clearer. We hope that this can contribute to the reproducibility of this work.




| Domain     | SGD| SGD |TransferQA|TransferQA| UNO-DST |UNO-DST |
|-----------|-------|-------|-------|-------|--------|--------|
| Domain    | JGA   | AGA   | JGA   | AGA   | JGA    | AGA    |
| Buses     | 9.7   | 50.9  | 15.9  | 63.6  | **37.97**  | **86.91**  |
| Messaging | 10.2  | 20    | 13.3  | 37.9  | **34.7**   | **61.18**  |
| Payment   | 11.5  | 34.8  | **24.7**  | 60.7  | 22.54  | **62.45**  |
| Trains    | 13.6  | 63.5  | 17.4  | 64.9  | **45.59**  | **84.85**  |
| Alarm     | 57.7  | 1.8   | 58.3  | 81.7  | **59.41**  | **90.37**  |
| Average | 20.54 | 34.2 | 25.92 | 61.76 | **40.042** | **77.152** |

Table A. Result for unseen domains in SGD datasets for joint-goal accuracy(JGA) and average-goal accuracy(AGA). The unseen domains are only in testing data and contain no training data. Thus we are only able to test the joint-training strategy for UNO-DST. The best results are shown in bold format.
| Domain      | SGD (JGA) | SGD (AGA) | TransferQA (JGA) | TransferQA (AGA) |UNO-DST-JT(JGA) |UNO-DST-JT (AGA) | UNO-DST-ST (JGA) | UNO-DST-ST (AGA) |
|-------------|--------------|---------------|-------------|--------------|-----------------|------------------|------------------|-------------------|
| Hotels      | 28.9         | 58.2          | 13.5        | 60.1         | 44.77           | 85.63            | **75.88**            | **94.55**             |
| RentalCars  | 8.6          | 48            | **10.8**        | 73.8         | 7.51            | 72.88            | 5.38             | **79.44**             |
| Restaurants | 22.8         | 55.8          | 16.3        | 68.9         | 31.8            | 74.73            | **35.86**            | **78.5**              |
| Media       | 18           | 30.8          | 30.2        | 67.5         | 37.01           | 69.66            | **60.04**            | **89.2**              |
| Music       | 15.5         | 39.9          | 8.9         | 62.4         | 11.6            | 54.91            | **19.14**            | **55.45**             |
| **Average5**| 18.76    | 46.54     | 15.94  | 66.54    | 26.538       | 71.562      | **39.26**        | **79.428**        |


Table B. Results for seen domains in SGD datasets for joint-goal accuracy(JGA) and average-goal accuracy(AGA). We conduct both joint training(JT) and self-training(ST) for the seen domains which have both training and testing data for UNO-DST. The best results are shown in bold format.




We express our gratitude for the valuable feedback provided by Reviewer “NGtM”, which we find to be highly organized and insightful in nature.

1. The reviewer's approach to distinguishing between the identified issues and the developmental recommendations in their assessment is clear. This separation aids us in promptly addressing each facet and offering appropriate responses.

2. The reviewer's inquiries align well with the content of our paper. We acknowledge that certain points raised by the reviewer have already been either discussed in the appendix or constrained by page limitations. We recognize the importance of establishing a more cohesive connection between these aspects in our forthcoming version.

3. The additional experiments we have included effectively address the developmental suggestion proposed by the reviewer, serving to underscore the robustness of our model. Some of the other suggestions, although valid, are not central to the primary contributions of this paper. These suggestions have been acknowledged and considered in our future works.

We believe that the structured and perceptive feedback from this reviewer significantly enhances the quality of our work. As we move forward, we are committed to refining our manuscript in light of these constructive observations.











EMNLP Reviewer 3; Soundness 3; Excitement 3; Reproducibility 3

Reasons To Reject:
The main weakness of this paper is that the model was only evaluated on MultiWOZ 2.1, which is known to be a problematic benchmark due to various annotation issues. These issues led to various revisions, most recently MultiWOZ 2.4, and it would be helpful to reevaluate the proposed approach on a more recent version of MultiWOZ, or a larger more modern dataset.
Questions For The Authors:
The result without self-training are already an improvement over the state of the art. Did you investigate why that is, and what contribution of the model shows the most improvement?


We extend our heartfelt gratitude to Reviewer “CtCQ” for the important feedback. Their insightful comments have centred around two points, which we address below.

Q: Why not conduct the experiment on the latest annotation version of the MultiWOZ?
A: In addressing the first point, we genuinely appreciate the reviewer's observation regarding the use of MultiWOZ 2.1 as our dataset choice. We concur that MultiWOZ 2.4 offers a more updated version. The rationale behind our initial selection of MultiWOZ 2.1 was to ensure an equal and fair comparison against baseline models, which were also evaluated on the same benchmark ((e.g. TRADE, TOD-BERT, T5DST, TransferQA, SD-T5 )). We acknowledge the importance of utilising MultiWOZ 2.4 for its cleaner dataset characteristics and its potential to elevate performance. We have taken the reviewer's suggestion to heart and committed to experimenting with 2.4 and we will include the experiment results with MultiWOZ 2.4 into the final version.

Q: What contributes to the performance improvement of the joint-training strategy?
A: On the second point, we appreciate the reviewer's question about the performance gain before the self-training period. Our strategy is based on a two-step training strategy including joint training and self-training. The joint training also contributes to performance gain as discussed in section 3.3 and the main reasons are as follows: 
1. **Auxiliary Task Design**, from line 218 to line 223, we stated that “As the auxiliary task is an inverse of the main task, the model is trained for the same knowledge in a cycle-consistent way. By predicting the masked slot type from the masked dialogue history, the model is familiar with the context and different slot types.”
2. **Amplified Training Data**, from line 223 to line 227, we stated that “With our specially-designed auxiliary task, the generation model reuses the existing data for another round of training without the need to increase the amount of training data or model parameters.”
	Addressing the question from the reviewer, we will strengthen the language to make the discussion clearer for the readers. In addition, our full experiment settings are given in Appendix 1; and our anonymous GitHub link on Page 1 contains key scripts that can reproduce our work.

Messages to the AC:
We kindly ask the area chair to take into account the evaluation provided by Reviewer “CtCQ” when considering our paper. Despite the reviewer's high self-assigned confidence score, their understanding of our work appears to be less comprehensive, possibly due to a lack of careful examination:

1. It is worth noting that the reviewer inquired about joint training, a topic that our manuscript thoroughly addresses in its original content and results. The specific question posed has already been comprehensively answered within the paper.

2. The reviewer's proposal to incorporate a recently introduced dataset showcases their engagement with the subject matter. However, it is important to emphasize that the major practice within the field involves employing established benchmarks for equal and fair comparisons. While the suggestion holds developmental merit, we believe it should not be a decisive factor leading to the rejection of our work.

These observations are intended to emphasize that our paper has addressed the reviewer's concerns adequately. We trust that these points contribute to a fair and comprehensive evaluation of our submission.





==> NAACL2024.orig.txt <==
Dear Chuang Li,

Congratulations! We are delighted to inform you that your submission to NAACL 2024, UNO-DST: Leveraging Unlabelled Data in Zero-Shot Dialogue State Tracking, has been accepted to the NAACL Findings.

Final revisions of your paper are due Monday, April 1st. Please incorporate the feedback from your final reviews, which can be viewed on your OpenReview submission page:
https://openreview.net/forum?id=Q3gYZv01nY
This paper introduces an innovative method to enhance zero-shot dialogue state tracking (DST) by leveraging unlabeled target domain data, employing a two-step training process that includes joint and self-training, along with auxiliary tasks for inverse prompt-based slot type generation. It demonstrates marked DST accuracy improvements on the MultiWOZ dataset and explores its application to conversational models like ChatGPT, highlighting its broad applicability and potential for improving large language models without specific training. Issues that should be revised in a final version include completeness in related work, methodological clarity, and resource accessibility.
Final revisions are allowed one additional page of content (up to 9 pages for long papers, up to 5 pages for short papers) to address reviewers’ comments. As with your original submission, you may have up to one page for ethical considerations and/or limitations, plus unlimited pages of references. To submit your final revision, go to your OpenReview submission page and use the Edit dropdown in the top right to select Final Revision.

Decisions about oral vs. poster presentations will be made after Final Revisions have been submitted. Once those decisions have been made, we will provide you with information about uploading your presentations for the virtual part of the conference.

We also need to know whether you plan to attend in-person or virtually. NAACL 2024 will host a virtual poster session the Thursday (June 13) before the main conference (June 16-21). Virtual attendees will have live access to that virtual poster session, as well as live access to all keynotes, plenaries, panels, and oral presentations, and will have recordings for all main conference and findings papers. In-person attendees will have access to the same, and will also have access to live in-person poster sessions. Please indicate in your Final Revision form whether you hope to attend in-person or virtually. Uncertainty is fine; just give us your best current guess.

Note that NAACL Findings papers will have the same opportunities to present either in-person or virtually as main conference papers, but will have shorter presentation times.

We look forward to seeing you!

Helena Gomez, Steven Bethard, Kevin Duh
NAACL 2024 Program Chairs

Please note that responding to this email will direct your reply to naacl2024-programchairs@googlegroups.com.

==> NAACL2024.txt <==
Meta-Review from Program Chair: 

Issues that should be revised in a final version include 
- completeness in related work (adding works that use unlabelled data for few-shot in-domain DST)
- methodological clarity (Check the methods part and figure 2, make figure 2, the self-training part easy to follow. Delete the lower bound session and change the upper bound to oracular selection) 
- resource accessibility (Done, replaced the GitHub link with the actual one).




Meta-review from area chair: 

**Already Addressed in Original Draft**:

1. **Benchmark Validation on 2 Datasets**: UNO-DST is validated on MultiWoZ and Schema-Guided Dialogue (SGD), demonstrating its robustness and setting new SOTA performance benchmarks (cf. point 4).

2. **Related Works on Low-resource DST**: Our submission thoroughly reviews zero-shot/few-shot DST methods. Based on feedback, we will include recent full-data DST studies with unlabelled data in our revision (cf. point 1).

**Planned Revisions for Final Submission**:

1. Updated Github Link for Reproducibility. The GitHub link for our codebase will be updated from a preliminary anonymous link to the actual one (Addressed).
2. Enhanced aesthetic design in Figures. We will enhance the figure for a better understanding of our strategy and improve abbreviations in results tables for better consistency (Addressed). 







review from reviewers: 
- "PLM" is misleading; LLM is also pre-trained. Use "masked language model" for BERT, "encoder-decoder model" for T5, and "autoregressive language model" for GPT-style models. (Addressed)

- Table 2 and 3: Use "JT+ST" instead of "ST". "ST" alone sounds like it's training without joint training. (Addressed)

- Consistently keep only one digit after the decimal point for all JGA scores. Take care of decimal point alignment, e.g. in "3.6" in Flights of Table 3. (Addressed)


- I think more space can be created by merging Table 1/2/3, removing Algorithm 1, and restructuring the text. Please try to squeeze all appendix contents into the additional page if the paper is accepted. (Addressed by moving all content from the Appendix to the main pages. Cannot find a way to combine all tables but have change the format accordingly.)


- Please call "zero-shot DST w/o slot types" instead of "future zero-shot DST". (Addressed)
